Exploring Prediction Targets in Masked Pre-Training for Speech Foundation Models

Speech foundation models, such as HuBERT and its variants, are pre-trained on large amounts of unlabeled speech data and then used for a range of downstream tasks. These models use a masked prediction objective, where the model learns to predict information about masked input segments from the unmasked context. The choice of prediction targets in this framework impacts their performance on downstream tasks. For instance, models pre-trained with targets that capture prosody learn representations suited for speaker-related tasks, while those pre-trained with targets that capture phonetics learn representations suited for content-related tasks. Moreover, prediction targets can differ in the level of detail they capture. Models pre-trained with targets that encode fine-grained acoustic features perform better on tasks like denoising, while those pre-trained with targets focused on higher-level abstractions are more effective for content-related tasks. Despite the importance of prediction targets, the design choices that affect them have not been thoroughly studied. This work explores the design choices and their impact on downstream task performance. Our results indicate that the commonly used design choices for HuBERT can be suboptimal. We propose approaches to create more informative prediction targets and demonstrate their effectiveness through improvements across various downstream tasks.

==> figures/fig3_resize.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figures_new/fig3_resize.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{699.19377136bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26147154)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures_new/fig3_resize.pdf}}%
    \put(0.29938759,0.21679228){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (L9)\end{tabular}}}}%
    \put(0.36803808,0.17057992){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (RVQ1)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures_new/fig3_resize.pdf}}%
    \put(0.43592002,0.12373596){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (RVQ2)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures_new/fig3_resize.pdf}}%
    \put(0.50248236,0.07752359){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (RVQ3)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures_new/fig3_resize.pdf}}%
    \put(0.78602318,0.00648206){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Mel-spectrogram\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures_new/fig3_resize.pdf}}%
    \put(0.04184782,0.17205647){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Foundation \end{tabular}}}}%
    \put(0.07105378,0.13630101){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model\end{tabular}}}}%
    \put(0.83453194,0.17205647){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}VQ-VAE \end{tabular}}}}%
    \put(0.80242207,0.13630101){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(Residual VQ)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures_new/fig1_resize.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figures_new/fig1_resize.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{745.52023315bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41748916)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures_new/fig1_resize.pdf}}%
    \put(0.1216161,0.38859068){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{red}{Starting} \end{tabular}}}}%
    \put(0.06406243,0.35505706){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{red}{Prediction Targets}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures_new/fig1_resize.pdf}}%
    \put(0.0544486,0.11774143){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Convolution Layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures_new/fig1_resize.pdf}}%
    \put(0.05498501,0.247989){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Transformer Layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures_new/fig1_resize.pdf}}%
    \put(0.10851243,0.00059169){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Iteration 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures_new/fig1_resize.pdf}}%
    \put(0.5091935,0.11753486){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Convolution Layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures_new/fig1_resize.pdf}}%
    \put(0.50973001,0.24778243){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Transformer Layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures_new/fig1_resize.pdf}}%
    \put(0.56325773,0.00038512){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Iteration 2\end{tabular}}}}%
    \put(0.59493363,0.38838412){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}New \end{tabular}}}}%
    \put(0.51937562,0.35485048){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Prediction Targets\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures_new/fig1_resize.pdf}}%
    \put(0.32708718,0.21799947){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{red}{Number of} \end{tabular}}}}%
    \put(0.32708718,0.18446584){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{red}{Clusters}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures_new/fig1_resize.pdf}}%
    \put(0.32708718,0.1396358){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{red}{Layers to} \end{tabular}}}}%
    \put(0.32708718,0.10610217){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{red}{Cluster}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures_new/fig1_resize.pdf}}%
    \put(0.80020502,0.19758312){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{red}{Number of} \end{tabular}}}}%
    \put(0.80020502,0.16404949){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textcolor{red}{Iterations}\end{tabular}}}}%
    \put(0.97055855,0.34677089){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{…}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures_new/fig1_resize.pdf}}%
  \end{picture}%
\endgroup%


==> figures_new/fig2_resize.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figures_new/fig2_resize.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{837.3449707bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26577552)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures_new/fig2_resize.pdf}}%
    \put(0.22898514,0.15923939){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (L$11$)\end{tabular}}}}%
    \put(0.23103842,0.12065135){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (L$9$)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures_new/fig2_resize.pdf}}%
    \put(0.23478956,0.08587189){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (L$7$)\end{tabular}}}}%
    \put(0.30344394,0.06128705){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{…}\end{tabular}}}}}%
    \put(0.08066598,0.21455506){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{F}\textbf{l}\textbf{a}\textbf{t}\textbf{ }\textbf{M}\textbf{u}\textbf{l}\textbf{t}\textbf{i}\textbf{-}\textbf{t}\textbf{a}\textbf{r}\textbf{g}\textbf{e}\textbf{t}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures_new/fig2_resize.pdf}}%
    \put(0.74491981,0.15923939){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (L$11$)\end{tabular}}}}%
    \put(0.77974103,0.1249872){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (L$9$)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures_new/fig2_resize.pdf}}%
    \put(0.85212535,0.09073488){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (L$7$)\end{tabular}}}}%
    \put(0.91913116,0.07913262){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{…}\end{tabular}}}}}%
    \put(0.59672927,0.21889079){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{S}\textbf{e}\textbf{q}\textbf{u}\textbf{e}\textbf{n}\textbf{t}\textbf{i}\textbf{a}\textbf{l}\textbf{ }\textbf{M}\textbf{u}\textbf{l}\textbf{t}\textbf{i}\textbf{-}\textbf{t}\textbf{a}\textbf{r}\textbf{g}\textbf{e}\textbf{t}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures_new/fig2_resize.pdf}}%
    \put(0.55118917,0.12188441){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Foundation \end{tabular}}}}%
    \put(0.57557661,0.09202814){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures_new/fig2_resize.pdf}}%
    \put(0.03512573,0.12188441){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Foundation \end{tabular}}}}%
    \put(0.05951317,0.09202814){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures_new/fig2_resize.pdf}}%
  \end{picture}%
\endgroup%


==> figures_new/fig3_resize.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figures_new/fig3_resize.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{842.00015259bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24967478)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures_new/fig3_resize.pdf}}%
    \put(0.33029926,0.1910563){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (L9)\end{tabular}}}}%
    \put(0.38836814,0.15196711){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (RVQ1)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures_new/fig3_resize.pdf}}%
    \put(0.44578615,0.11234372){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (RVQ2)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures_new/fig3_resize.pdf}}%
    \put(0.50208905,0.07325453){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets (RVQ3)\end{tabular}}}}%
    \put(0.7498491,0.0053827){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Mel-spectrogram\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures_new/fig3_resize.pdf}}%
    \put(0.11360284,0.14371497){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Foundation \end{tabular}}}}%
    \put(0.13785544,0.11402377){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model\end{tabular}}}}%
    \put(0.78273508,0.14518575){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}VQ-VAE \end{tabular}}}}%
    \put(0.75607116,0.11549455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(Residual VQ)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures_new/fig3_resize.pdf}}%
  \end{picture}%
\endgroup%


==> figures_new/fig4_resize.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figures_new/fig4_resize.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{550.87037659bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35138297)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures_new/fig4_resize.pdf}}%
    \put(0.41762353,0.23623928){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Prediction \end{tabular}}}}%
    \put(0.44049098,0.19085654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Targets\end{tabular}}}}%
    \put(0.73351631,0.00822737){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Mel-spectrogram\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures_new/fig4_resize.pdf}}%
    \put(0.05216351,0.23660978){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Foundation \end{tabular}}}}%
    \put(0.0892334,0.19122705){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model\end{tabular}}}}%
    \put(0.78378168,0.22191521){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}VQ-VAE \end{tabular}}}}%
    \put(0.7430264,0.17653249){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(Residual VQ)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures_new/fig4_resize.pdf}}%
  \end{picture}%
\endgroup%


==> figures_new/heatmap_resize_2.bak.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figures_new/heatmap_resize_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{933bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42658094)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.04639653,-0.00008814){\rotatebox{44.99910666}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}k-means\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.11856513,0.00302913){\rotatebox{44.99910666}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+1RVQ\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.18761637,0.00302913){\rotatebox{44.99910666}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+2RVQ\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.2566676,0.00302913){\rotatebox{44.99910666}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+3RVQ\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.02546481,0.3886922){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.02546481,0.33379194){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.02546481,0.27889168){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.02546481,0.22399141){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.02546481,0.16909116){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.01795507,0.1141909){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.01795507,0.05929064){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}12\end{tabular}}}}%
    \put(0.01042857,0.19272137){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Layer Index\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.06186786,0.39030138){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.000.000.020.01\\0.000.000.000.01\\0.010.000.000.01\\0.010.000.000.00\\0.010.000.000.01\\0.010.010.010.01\\0.020.010.010.02\\0.030.020.040.05\\0.040.030.030.06\\0.060.050.210.38\\0.130.120.520.34\\0.550.520.160.10\\0.130.240.020.01\end{tabular}}}}%
    \put(0.09897179,0.41406705){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} {\scriptsize Phoneme Recognition}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.34469787,-0.00008814){\rotatebox{44.99910666}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}k-means\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.41686647,0.00302913){\rotatebox{44.99910666}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+1RVQ\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.48591771,0.00302913){\rotatebox{44.99910666}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+2RVQ\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.55496895,0.00302913){\rotatebox{44.99910666}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+3RVQ\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.3601692,0.39030138){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.130.000.130.16\\0.000.000.000.00\\0.000.000.000.00\\0.080.420.140.07\\0.330.120.430.14\\0.210.460.030.09\\0.080.000.150.24\\0.070.000.020.18\\0.010.000.040.03\\0.010.000.000.00\\0.000.000.000.00\\0.070.000.000.07\\0.000.000.060.03\end{tabular}}}}%
    \put(0.3972899,0.41406705){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Speaker Identification\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.64299922,-0.00008814){\rotatebox{44.99910666}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}k-means\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.71516781,0.00302913){\rotatebox{44.99910666}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+1RVQ\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.78421905,0.00302913){\rotatebox{44.99910666}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+2RVQ\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.85327034,0.00302913){\rotatebox{44.99910666}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+3RVQ\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.65847055,0.39030138){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.250.280.250.27\\0.300.250.210.23\\0.140.160.120.12\\0.090.110.090.07\\0.060.070.090.07\\0.050.040.060.06\\0.030.030.020.05\\0.020.010.020.02\\0.010.010.010.01\\0.010.010.020.02\\0.010.010.030.02\\0.010.010.000.00\\0.020.000.090.06\end{tabular}}}}%
    \put(0.70856562,0.41406705){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Speech Separation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.98174638,0.04556558){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.98174638,0.1104477){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.98174638,0.17532982){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.98174638,0.24021194){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.98174638,0.30509407){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{figures_new/heatmap_resize_2.pdf}}%
    \put(0.98174638,0.3699762){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{figures_new/heatmap_resize_2.pdf}}%
  \end{picture}%
\endgroup%

